New Aspects of Optical Coherence and their Potential for Quantum Technologies

Currently, optical technology impacts most of our lives, from light used in scientific measurement to the fiber optic cables that makeup the backbone of the internet. However, as our current optical infrastructure grows, we discover that these technologies are not limitless. However, our current optical technology functions on classical principles, and can be easily improved by incorporating our knowledge of quantum optics. In order to implement quantum technologies, our understanding of quantum coherence must improve. Through this knowledge we can maintain quantum states, and therefore their information, longer. In this dissertation, I will demonstrate that with sufficient knowledge of coherent properties, a simple algebra can be derived which can provide rules for graph reductions on a quantum network graph. Using this knowledge, I then provide a rudimentary algorithm which can find the optimal subgraph for communication on a quantum network. Next, I demonstrate that by measuring the photon statistics and second-order quantum coherence of a field, one can create a neural network capable of distinguishing the light sources on a pixel. Which is then applied to develop an imaging scheme capable of surpassing the Abbe-Rayleigh Criterion. Lastly, I present a multiphoton quantum version of the van Cittert-Zernike theorem. This provides formalism capable of determining the propagation of quantum coherence throughout a system. I then demonstrate the usefulness of the theorem by demonstrating sub-Poissonian statistics created by a linear system with an incident thermal beam, obtainable only by post-selection. Altogether, this provides incite into new applications of coherence to quantum technologies and the formalism to extending our knowledge even further.

==> README.TXT <==
This is a first attempt to provide a LaTeX style file plus template
for P&A disserations at LSU. The goals are i) to predefine settings
that comply with LSU's dissertation formatting guide, and ii)
incorporate some accessibility features. If you begin from the
template I hope it will be relatively straightforward to work material
in. If you are porting content, I would advise porting the text into
the template files rather than just substituting files, as everything
is designed to work together, and accessibility features in particular
will require modifications to existing files.

The main accessibility features incorporated are:

1. The hyperref package is used to add document-level metadata such as
document title, author, and language. Make sure to modify this block
in the template.

2. The tagpdf package is doing most of the heavy lifting. This is
tagging headings, paragraphs, equations, figures, and tables. In
particular note that each paragraph show be enclosed in a tagging
block as seen in chap1.tex. Also, tagging blocks are not allowed to be
split over pages, so manual breaks should be inserted as the VERY
LAST STEP in production of your file. There is an example in
chap1.tex. Tagpdf also allows specification of alt-text for figures.
Tagpdf is an experimental package, but the best we have. It may have
bad interactions with other packages.

3. The axessibility package adds a read aloud version of each
equation.

Please let me know if you have problems and questions. This is a functional work
in progress and not final or elegant. It's LaTeX, so it may never be
elegant.

Rob Hynes (rhynes@lsu.edu)

v.1.0, August 31, 2020

FILES

lsuthesis.cls			Modified version of LaTeX book.cls to
					accomodate LSU style 
template.tex			Template for the whole document.
					Skeleton to input other files

title.tex				Define title page (required)
copyright.tex			Define copyright page (optional)
dedication  			Define dedication page (optional)
epigraph			        Define epigraph page (optional)
acknowledgments		Define acknowledgments (optional)
abstract		       		Define abstract page (required)
vita					Define vita page (required)

chap1.tex			Example of a chapter, including a
					figure, table, equation, and manual page break 
app1.tex				Example of an appendix

template.bib			Example bibtex references

figure.pdf			Placeholder figure to show inclusion syntax

regen.sh				Bash script for automating the
					multiple steps of recompilation

